A Simple Algorithm for Coloring m-Clique Holes

An m-clique hole is a sequence $\phi=(\Phi_1,\Phi_2,\dots,\Phi_m)$ of $m$ distinct cliques such that $|\Phi_i| \leq m$ for all $i=1,2,\ldots,m$, and whose clique graph is a hole on $m$ vertices. That is, $\phi$ is an m-clique hole if for all $i\neq j$, $i,j=1,2,\ldots,m$, $\Phi_i \cap \Phi_{j} \neq \emptyset$ if and only if $(j-1)~\mbox{mod}~m = (j+1)~\mbox{mod}~m = i~\mbox{mod}~m$. This paper derives a sufficient and necessary condition on m-colorability of m-clique holes, and proposes a coloring algorithm that colors m-clique holes with exactly m colors.

==> figures/chain.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{chain.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5247,4927)(3253,-5583)
\end{picture}


==> figures/diagram.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{diagram.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8155,7317)(2454,-8095)
\end{picture}


==> figures/ring.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{ring.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5677,3324)(3036,-4198)
\end{picture}

